Automated Classification of Overfitting Patches with Statically Extracted Code Features

Automatic program repair (APR) aims to reduce the cost of manually fixing software defects. However, APR suffers from generating a multitude of overfitting patches, those patches that fail to correctly repair the defect beyond making the tests pass. This paper presents a novel overfitting patch detection system called ODS to assess the correctness of APR patches. ODS first statically compares a patched program and a buggy program in order to extract code features at the abstract syntax tree (AST) level. Then, ODS uses supervised learning with the captured code features and patch correctness labels to automatically learn a probabilistic model. The learned ODS model can then finally be applied to classify new and unseen program repair patches. We conduct a large-scale experiment to evaluate the effectiveness of ODS on patch correctness classification based on 10,302 patches from Defects4J, Bugs.jar and Bears benchmarks. The empirical evaluation shows that ODS is able to correctly classify 71.9% of program repair patches from 26 projects, which improves the state-of-the-art. ODS is applicable in practice and can be employed as a post-processing procedure to classify the patches generated by different APR systems.

==> old-text.txt <==
\subsection{Comparison with Close Related Work}



%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%
% Compared with automatic code feature: Evaluating Representation Learning of Code Changes for Predicting Patch Correctness in Program Repair
%\emph{Tian et al. \cite{ase20Bert}}
\subsubsection{Automatic BERTFeature by Tian et al. \cite{ase20Bert}}
\label{discuss-ase20-bert}
The recent work by Tian et al. \cite{ase20Bert} leverages BERT \cite{Bert} to automatically extract code features for overfitting patch detection.  We refer to this technique as BERTFeature in this paper.
%accuracy
Over the same 139 patches from Xiong et al. \cite{patchsim} (which we use for evaluating ODS in Section~\ref{sec:odsvspatchsim}), BERTFeature is reported to rightly identify 43 overfitting patches with zero false positive case.  
This results in an accuracy of 51.8\%.
Given that ODS achieves an accuracy of 67.6\% on the same dataset, ODS's effectiveness is 15.8 percentage points higher than BERTFeature's.
%differences in approach
Beyond this quantitative comparison,  ODS is significantly different from BERTFeature in terms of interpretability.
BERTFeature extracts the code features with the BERT framework and consequently, those features black box and hard to interpret.
On the contrary, the overfitting diagnostic of ODS are manual-crafted features and are interpretable, as shown in Section~\ref{sec:odsfeaturesinterpretability}.

%differences in methodology
We  also note that the protocol of Tian et al. \cite{ase20Bert} does not make sure that the system has never seen the training labeled patches corresponding to the bugs in the testing set: the reason is that BERTFeature is both trained and evaluated with Defects4J patches. 
On the contrary, in our experimental protocol, we make sure that ODS is trained without hints from the testing set: in the training set, we discard all patches (both human-written patches and program repair patches) from the testing project. For future research, this is a significant improvement on the soundness of the protocol.



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


















Nevertheless, we notice these two works post a threat to the soundness of their protocols.
Their evaluations are made on the mixing of training and testing patches from the same projects or same bugs: the evaluation of  \cite{ase20Bert} is trained on 830 Defects4J \cite{defects4j} patches and evaluated on 139 patches from the same projects of Defects4J; the evaluation of \cite{ASE20Wang} is made on 902 Defects4J patches in 10-fold cross validation, while some patches are duplicated (e.g. 11 correct patches from Chart-1 are duplicated.) 
In their evaluations,  the model is not guaranteed to be trained without a hint from the testing set.  This is because the patches from the same project or the same bugs may provide a hint to the model.
For example, the Closure-62 and Closure-63 are two bugs from the Defects4J benchmark but their human-written patches are identical.






\begin{figure}[th]
  \centering
\includegraphics[width=0.45\textwidth,height=5cm]{figures/tsne-projection.pdf}
\caption{t-SNE projection of ODS feature vector representations of correct (blue) and overfitting (red) patches.}
\label{rq1}
\end{figure}


ODS takes input as a pair of program source code:
\begin{inparaenum}[\it 1)]
\item A buggy program, and
\item A patched program aims to fix such a buggy program.
\end{inparaenum}
ODS  performs a static analysis to model each pair of the program source code changes as a set of feature vectors with its feature extraction engine. Here, feature vectors refer to real numbers in an n-dimensional space, where each column describes a particular aspect of the input.  
Then, the ODS trains the learning model with a training set of feature vectors and labels.
%output
Once trained, ODS produces a probability score to predict the correctness for unseen, newly patched programs.




\emph{Training phase.}  ODS takes as inputs a set of buggy programs and their corresponding patched programs, each of which has a known correctness label: \textit{overfitting} or \textit{correct}. For each pair of program source code,  ODS extracts three categories of code features to represent the changes at the level of abstract syntax trees (AST). Then, ODS performs supervised learning on a training set of feature vectors and labels.  Eventually, ODS learns a probability model can be used to predict testing data with a confidence score.


\emph{Prediction phase.} The learned ODS model is fed with the extracted code features from new and unseen pairs of buggy program and patched program from the evaluation dataset, whose correctness is unknown in practical. For each patched program, the ODS outputs a probability score that represents the likelihood of its correctness.


from section 4.1
Based on our inter-benchmark experiment, we make the following observations:
(1) Our inter-benchmark validation shows less precision and F1 scores  compared to the 5-fold cross validation of within-benchmarks: on average 88\% in  precision and  82\% in F1. 
We suspect that is this because different benchmarks have different buggy programs and characteristics. For example, the Defects4J maintainers manually pruned out irrelevant changes in the commit (e.g., refactorings or feature additions) while Bears and Bugs.jar do not perform such bug minimization work. 
(2) Despite different characteristics of benchmarks, our inter-benchmark experiment results show that the classification model learned by ODS using one benchmark can be effective in classifying patch correctness in other projects, with on average 88\% precision score and 82\% F1 score.  
For example, ODS using Bugs.jar and Bears patches as training to evaluate Defects4J patches only decrease respectively  4.6\% in precision  and 6\% in F1 score compared to the 5-fold cross validation of Defects4J patches. 
%This result indicates that ODS holds in general.



Tukey method  to detect ouliers which defines an inter quartile range (IQR) comprised between the 1st and 3rd quartile of the distribution values. An outlier is a row that have a feature value outside the IQR with an threshold. 


 Moreover, PCA helps to remove correlated features from dataset. Machine learning algorithms can be good at detecting interactions between different features, but  correlated features can mask these interactions \cite{correlatedfeatures}. 

%  
We also evaluate the generability of the ODS model are not only effective for a specific learning algorithm, we also evaluate the within benchmark and nter-benchmarks on two widely used algorithms: logistic regression \cite{kleinbaum2002logistic} and random forests \cite{randomforest}.


% \emph{Visualizing ODS feature vectors.}
% We randomly select 2000 patches, e.g., 1000 correct samples and 1000  overfitting samples, 
% from the three considered benchmarks presented in \autoref{tab:ODSTrainingData}, and project their feature vectors to  a two-dimensional map with t-SNE clustering \cite{tsne}. 
% As can be seen, the correct and incorrect patches
% form two distinct clusters with  small overlap. 
% This indicates that the ODS captures the syntactic difference of patches, and it enables classifier performs well in separating overfitting patches from correct patches.


% RQ2 compare with RQ1
The evaluation results of this experiment are aligned to the results obtained in the inter-benchmark experiment in RQ1,  with only a  6.1\% lower score in F1.  
In both experiments, we obtain higher precision values than F1 scores. 
This indicates that ODS does not cause many false positives,  i.e., it does not misclassify many correct patches.  
Consequently, ODS is effective to improve the precision of program repair patches.
Moreover, this experiment also shows that the ODS model is general applicable to other repair systems.  
In the evaluation set, some patches are generated by repair systems ACS \cite{ACS} and HDRepair \cite{hdrepair}, which are not employed for generating training set patches. 



\subsection{RQ1: General Applicability of ODS.}


In \autoref{tab:rq1}, we present the effectiveness of ODS using 5-fold cross validation (i.e.,  within benchmark) and inter-benchmark training and validation, both are compared with random patch classification.
%baseline
The first column shows the validation benchmarks. The second to fourth columns show the precision, recall, and F1 scores of random patch classification, which is the baseline.  The fifth to seventh columns present the mean results using the 5-fold cross validation, and the remaining columns show the results of inter-benchmark training and validation.  
%example
\todo{present one single row}
For example, the eighth to tenth columns present the results that use all samples in benchmark  Bugs.jar and Bears as a training set and evaluated on Defects4J. 
We give the average precision, recall, and F1 scores in the last row by considering three benchmarks together. 



% within-benchmark 
what do we show?
Our within-benchmark experiment shows ODS achieves significantly higher precision, recall, and F1 scores in 5-fold cross validation than random patch classification in all three benchmarks. ODS achieves F1 scores of 86.7\%, 91.6\%, and 94.5\%  for Defects4J, Bugs.jar, and Bears benchmarks, respectively.
On average, ODS achieves an F1 score of 91\%, which is 31.9\% higher than random patch classification (i.e. 59.1\%).
This shows ODS is effective to make a difference between the correct and overfitting patches that enable classifiers to distinguish between these two patch categories. 


%inter-benchmark
Despite different characteristics of benchmarks, our inter-benchmark experiment results show that the classification model learned by ODS using one benchmark can be effective in classifying patches in other benchmarks, which achieves an F1 score of  81.1\%  on average.
This is 22 \% higher than the baseline of random patch classification.  
These results show that ODS is generally effective in different benchmarks.
Beyond that, we note that the inter-benchmark validation shows less F1 scores compared to the 5-fold cross validation,  with a decrease F1 score of 9.9\% on average (i.e., from  91.0\% to  81.1\%) .
For example, ODS using Bugs.jar and Bears patches as a training set to evaluate Defects4J patches decreases  2\% (i.e. from 86.7\% to 84.7\%) in F1 score compared to the 5-fold cross validation of Defects4J patches. 
We suspect that this is because different benchmarks have different buggy programs and characteristics. For example, the Defects4J maintainers manually pruned out irrelevant changes in the commit (e.g., refactorings or function additions) while Bears and Bugs.jar do not perform such bug minimization work. 

% \item RQ1: How does ODS perform on the 139 patches of the PatchSim dataset?

% Answer: ODS has a F1 performance of 75\% whereas PatchSim has 72\%.


% \item RQ2: How does ODS scale to a larger dataset on 10000+ patches?
ODS scales to 8686 patches. Over this new dataset for overfitting detection, it reaches an F1 score of 79.3\%. Recall that PatchSim was evaluated on 139 patches only, our experiment is two orders of magnitude bigger.



\begin{mdframed}
Answer to RQ1:
Our experiment shows ODS achieves the F1 scores of 91\% and 81.1\% over TODO patches in detecting overfitting patches using 5-fold cross validation and the inter-benchmark training and validation, respectively. 
This shows the ODS model is generally effective to classify overfitting patches and the effectiveness is not tied to a particular benchmark.
\end{mdframed}




\todo{replace validation set by testing test} 
\todo{switch column precision and recall, add TO FP TN FN for PatchSim too}
\todo{we don't want to give an example where patchsim is better}



To evaluate the general applicability of ODS in classifying overfitting patches, we perform within-benchmark and inter-benchmark experiments to compare the F1 scores of the ODS model.   In this research question, the general applicability refers to the prediction model learned by ODS using one benchmark can be effective in precisely classify the patches in other benchmarks.
It is essential for the prediction model to be generally applicable, because it is challenge to build accurate prediction models for new buggy programs due to a lack of program repair patches.


%within benchmark
For within benchmark  experiment, we apply the standard 5-fold cross validation, namely we randomly select 80\% program repair patches collected in one of the benchmarks shown in \autoref{tab:RepairThemAll} as the training set and the remaining 20\% patches of this benchmark as the test set. 
We repeat this process five times until all patches have been used in both training and testing.

%inter benchmark
For inter-benchmark experiments, we use one benchmark for training and evaluate other benchmarks. As the number of patches collected from Bears are very small, we do not use Bears patches alone for training, and we combine Bears and Bugs.jar patches together to form a bigger training dataset.

To compare the effectiveness of ODS performs in the within benchmark and inter-benchmark, we provide the random classification of the patches as baseline for this research question.


To our knowledge, this is highest reported patch classification accuracy for program repair. This is 6.2 percentage higher (71.7\% versus 65.5\%) reported by PatchSim \cite{patchsim} and  15.9 percentage higher  (71.7\% versus 55.8\%) reported by Tian et al with automatic code features.


% \subsubsection{Feature reduction}
% We observe that feature numbers are dramatically increased due to the one-hot encoding transformation.
% Recall that we leverage one-hot encoding to transform string features into binary indicator features, i.e. each unique string value in a raw feature column will create a new feature column. 
% With more training data used, the feature dimension will be much larger. 
% Studies have shown that high dimensional features decrease general applicability and performance of the classification model \cite{highdimensional,high-dimensional-challenges}.  
% To overcome such a problem, we consider principal component analysis (PCA) \cite{pca} for feature reduction.


% \subsubsection{Feature reduction}
% We observe that feature numbers are dramatically increased due to the one-hot encoding transformation.
% Recall that we leverage one-hot encoding to transform string features into binary indicator features, i.e. each unique string value in a raw feature column will create a new feature column. 
% With more training data used, the feature dimension will be much larger. 
% Studies have shown that high dimensional features decrease general applicability and performance of the classification model \cite{highdimensional,high-dimensional-challenges}.  
% To overcome such a problem, we consider principal component analysis (PCA) \cite{pca} for feature reduction. 
